Deep Generic Dynamic Object Detection Based on Dynamic Grid Maps

This paper describes a method to detect generic dynamic objects for automated driving. First, a LiDAR-based dynamic grid is generated online. Second, a deep learning-based detector is trained on the dynamic grid to infer the presence of dynamic objects of any type, which is a prerequisite for safe automated vehicles in arbitrary, edge-case scenarios. The Rotation-equivariant Detector (ReDet) - originally designed for oriented object detection on aerial images - was chosen due to its high detection performance. Experiments are conducted based on real sensor data and the benefits in comparison to classic dynamic cell clustering strategies are highlighted. The false positive object detection rate is strongly reduced by the proposed approach.

==> 240115-full-dataset-rbg-redet_1256_20.csv <==
recall,precision,score  
0.001,1.0,1.0  
0.005,1.0,1.0  
0.01,1.0,1.0  
0.015,1.0,1.0  
0.02,1.0,1.0  
0.026,1.0,1.0  
0.03,1.0,1.0  
0.035,1.0,1.0  
0.04,1.0,1.0  
0.045,1.0,1.0  
0.051,1.0,1.0  
0.055,1.0,1.0  
0.06,1.0,1.0  
0.065,1.0,1.0  
0.07,1.0,1.0  
0.075,1.0,1.0  
0.08,1.0,1.0  
0.086,1.0,1.0  
0.09,1.0,1.0  
0.095,1.0,1.0  
0.1,1.0,1.0  
0.105,1.0,1.0  
0.111,1.0,1.0  
0.115,1.0,1.0  
0.12,1.0,1.0  
0.125,1.0,1.0  
0.13,1.0,1.0  
0.135,1.0,1.0  
0.14,1.0,1.0  
0.146,1.0,1.0  
0.15,1.0,1.0  
0.155,1.0,1.0  
0.16,1.0,1.0  
0.165,1.0,1.0  
0.171,1.0,1.0  
0.175,1.0,1.0  
0.18,1.0,1.0  
0.185,1.0,1.0  
0.19,1.0,1.0  
0.195,1.0,1.0  
0.2,1.0,1.0  
0.206,1.0,1.0  
0.21,1.0,1.0  
0.215,1.0,1.0  
0.22,1.0,0.999  
0.225,1.0,0.999  
0.231,1.0,0.999  
0.235,1.0,0.999  
0.24,1.0,0.999  
0.245,0.998,0.999  
0.25,0.998,0.999  
0.255,0.998,0.999  
0.26,0.998,0.999  
0.265,0.998,0.999  
0.27,0.998,0.999  
0.275,0.998,0.999  
0.28,0.998,0.999  
0.285,0.998,0.999  
0.291,0.998,0.999  
0.295,0.998,0.999  
0.3,0.998,0.999  
0.305,0.998,0.999  
0.31,0.998,0.999  
0.316,0.998,0.999  
0.32,0.998,0.999  
0.325,0.998,0.999  
0.33,0.998,0.999  
0.335,0.998,0.999  
0.34,0.997,0.999  
0.345,0.997,0.999  
0.351,0.997,0.999  
0.355,0.997,0.999  
0.36,0.997,0.999  
0.365,0.997,0.999  
0.37,0.997,0.999  
0.376,0.997,0.999  
0.38,0.997,0.999  
0.385,0.997,0.999  
0.39,0.997,0.999  
0.395,0.997,0.999  
0.4,0.997,0.999  
0.405,0.997,0.999  
0.411,0.997,0.999  
0.415,0.997,0.999  
0.42,0.997,0.999  
0.425,0.996,0.999  
0.43,0.996,0.998  
0.436,0.996,0.998  
0.44,0.996,0.998  
0.445,0.995,0.998  
0.45,0.993,0.998  
0.455,0.994,0.998  
0.46,0.994,0.998  
0.465,0.994,0.998  
0.471,0.994,0.998  
0.475,0.994,0.998  
0.48,0.994,0.998  
0.485,0.994,0.998  
0.49,0.994,0.998  
0.496,0.994,0.998  
0.5,0.994,0.998  
0.505,0.993,0.998  
0.51,0.993,0.998  
0.515,0.993,0.998  
0.52,0.993,0.998  
0.525,0.993,0.998  
0.53,0.992,0.997  
0.535,0.992,0.997  
0.54,0.992,0.997  
0.545,0.992,0.997  
0.55,0.992,0.997  
0.556,0.993,0.997  
0.56,0.993,0.997  
0.565,0.993,0.997  
0.57,0.991,0.997  
0.575,0.991,0.997  
0.581,0.991,0.997  
0.585,0.991,0.997  
0.59,0.99,0.997  
0.595,0.99,0.996  
0.6,0.99,0.996  
0.605,0.99,0.996  
0.61,0.99,0.996  
0.616,0.989,0.996  
0.62,0.99,0.996  
0.625,0.99,0.996  
0.63,0.99,0.996  
0.635,0.99,0.996  
0.641,0.99,0.995  
0.645,0.99,0.995  
0.65,0.99,0.995  
0.655,0.989,0.995  
0.66,0.989,0.995  
0.665,0.989,0.994  
0.67,0.989,0.994  
0.676,0.989,0.994  
0.68,0.989,0.994  
0.685,0.988,0.994  
0.69,0.988,0.993  
0.695,0.987,0.993  
0.701,0.985,0.993  
0.705,0.984,0.992  
0.71,0.984,0.992  
0.715,0.984,0.991  
0.72,0.983,0.991  
0.725,0.982,0.99  
0.73,0.982,0.99  
0.736,0.981,0.989  
0.74,0.98,0.988  
0.745,0.978,0.988  
0.75,0.977,0.987  
0.755,0.975,0.986  
0.761,0.974,0.986  
0.765,0.974,0.985  
0.77,0.974,0.984  
0.775,0.971,0.982  
0.78,0.971,0.981  
0.786,0.969,0.98  
0.79,0.967,0.977  
0.795,0.967,0.976  
0.8,0.964,0.974  
0.805,0.963,0.972  
0.81,0.961,0.97  
0.815,0.961,0.966  
0.821,0.96,0.965  
0.825,0.959,0.963  
0.83,0.956,0.957  
0.835,0.953,0.953  
0.84,0.952,0.95  
0.846,0.948,0.943  
0.85,0.946,0.933  
0.855,0.939,0.917  
0.86,0.935,0.906  
0.865,0.931,0.894  
0.87,0.924,0.868  
0.875,0.914,0.822  
0.881,0.907,0.774  
0.885,0.901,0.752  
0.89,0.883,0.562  
0.895,0.826,0.12  


==> 240118-train-SG-rbg-redet_1256_20.csv <==
recall,precision,score  
0.001,1.0,0.997  
0.005,1.0,0.996  
0.01,1.0,0.995  
0.015,1.0,0.995  
0.02,1.0,0.994  
0.026,1.0,0.994  
0.03,0.981,0.994  
0.035,0.983,0.994  
0.04,0.971,0.993  
0.045,0.962,0.993  
0.051,0.966,0.993  
0.055,0.969,0.993  
0.06,0.962,0.993  
0.065,0.957,0.992  
0.07,0.959,0.992  
0.075,0.955,0.992  
0.08,0.951,0.992  
0.086,0.954,0.992  
0.09,0.956,0.991  
0.095,0.947,0.991  
0.1,0.944,0.991  
0.105,0.947,0.991  
0.111,0.939,0.99  
0.115,0.942,0.99  
0.12,0.944,0.99  
0.125,0.946,0.99  
0.13,0.94,0.99  
0.135,0.938,0.99  
0.14,0.94,0.989  
0.146,0.942,0.989  
0.15,0.941,0.989  
0.155,0.942,0.989  
0.16,0.944,0.989  
0.165,0.942,0.989  
0.171,0.938,0.989  
0.175,0.939,0.988  
0.18,0.941,0.988  
0.185,0.943,0.988  
0.19,0.941,0.988  
0.195,0.937,0.988  
0.2,0.939,0.987  
0.206,0.938,0.987  
0.21,0.937,0.987  
0.215,0.938,0.987  
0.22,0.937,0.987  
0.225,0.938,0.987  
0.231,0.937,0.986  
0.235,0.938,0.986  
0.24,0.935,0.986  
0.245,0.932,0.986  
0.25,0.933,0.986  
0.255,0.933,0.986  
0.26,0.93,0.985  
0.265,0.925,0.985  
0.27,0.927,0.985  
0.275,0.928,0.985  
0.28,0.929,0.985  
0.285,0.928,0.985  
0.291,0.928,0.984  
0.295,0.924,0.984  
0.3,0.92,0.984  
0.305,0.921,0.984  
0.31,0.921,0.983  
0.316,0.92,0.983  
0.32,0.92,0.983  
0.325,0.915,0.983  
0.33,0.913,0.982  
0.335,0.914,0.982  
0.34,0.912,0.982  
0.345,0.912,0.982  
0.351,0.908,0.981  
0.355,0.909,0.981  
0.36,0.907,0.981  
0.365,0.904,0.981  
0.37,0.904,0.981  
0.376,0.9,0.98  
0.38,0.9,0.98  
0.385,0.901,0.98  
0.39,0.898,0.98  
0.395,0.895,0.979  
0.4,0.894,0.979  
0.405,0.89,0.978  
0.411,0.885,0.978  
0.415,0.877,0.977  
0.42,0.875,0.977  
0.425,0.87,0.977  
0.43,0.869,0.976  
0.436,0.867,0.976  
0.44,0.868,0.975  
0.445,0.861,0.975  
0.45,0.856,0.974  
0.455,0.854,0.974  
0.46,0.85,0.974  
0.465,0.847,0.973  
0.471,0.843,0.973  
0.475,0.839,0.972  
0.48,0.831,0.971  
0.485,0.831,0.97  
0.49,0.831,0.97  
0.496,0.826,0.968  
0.5,0.819,0.967  
0.505,0.811,0.966  
0.51,0.807,0.964  
0.515,0.806,0.963  
0.52,0.795,0.961  
0.525,0.789,0.958  
0.53,0.788,0.957  
0.535,0.787,0.955  
0.54,0.784,0.954  
0.545,0.775,0.951  
0.55,0.77,0.948  
0.556,0.769,0.945  
0.56,0.764,0.943  
0.565,0.76,0.939  
0.57,0.755,0.934  
0.575,0.753,0.93  
0.581,0.745,0.922  
0.585,0.739,0.915  
0.59,0.736,0.908  
0.595,0.733,0.901  
0.6,0.725,0.88  
0.605,0.72,0.861  
0.61,0.715,0.845  
0.616,0.71,0.82  
0.62,0.704,0.798  
0.625,0.699,0.76  
0.63,0.689,0.716  
0.635,0.676,0.637  
0.641,0.663,0.53  
0.645,0.653,0.44  
0.65,0.644,0.315  


==> 240123-fulldata-rotated-retina-rbg_1256_20.csv <==
recall,precision,score  
0.001,1.0,0.99  
0.005,1.0,0.984  
0.01,1.0,0.982  
0.015,1.0,0.979  
0.02,1.0,0.976  
0.026,1.0,0.975  
0.03,1.0,0.973  
0.035,0.983,0.969  
0.04,0.986,0.965  
0.045,0.987,0.963  
0.051,0.988,0.96  
0.055,0.989,0.958  
0.06,0.99,0.957  
0.065,0.991,0.953  
0.07,0.992,0.951  
0.075,0.992,0.949  
0.08,0.993,0.947  
0.086,0.993,0.946  
0.09,0.993,0.943  
0.095,0.994,0.942  
0.1,0.988,0.939  
0.105,0.989,0.937  
0.111,0.989,0.935  
0.115,0.99,0.933  
0.12,0.99,0.931  
0.125,0.991,0.928  
0.13,0.991,0.925  
0.135,0.991,0.922  
0.14,0.992,0.919  
0.146,0.992,0.917  
0.15,0.992,0.915  
0.155,0.992,0.912  
0.16,0.993,0.912  
0.165,0.993,0.908  
0.171,0.993,0.906  
0.175,0.993,0.903  
0.18,0.993,0.901  
0.185,0.994,0.899  
0.19,0.994,0.896  
0.195,0.994,0.893  
0.2,0.994,0.889  
0.206,0.994,0.887  
0.21,0.994,0.885  
0.215,0.995,0.883  
0.22,0.995,0.879  
0.225,0.995,0.875  
0.231,0.995,0.873  
0.235,0.992,0.87  
0.24,0.993,0.869  
0.245,0.99,0.864  
0.25,0.986,0.862  
0.255,0.986,0.861  
0.26,0.986,0.858  
0.265,0.987,0.852  
0.27,0.987,0.848  
0.275,0.987,0.846  
0.28,0.985,0.842  
0.285,0.984,0.837  
0.291,0.984,0.833  
0.295,0.984,0.831  
0.3,0.984,0.828  
0.305,0.985,0.824  
0.31,0.985,0.822  
0.316,0.985,0.816  
0.32,0.985,0.813  
0.325,0.986,0.808  
0.33,0.986,0.805  
0.335,0.986,0.8  
0.34,0.986,0.795  
0.345,0.983,0.792  
0.351,0.98,0.788  
0.355,0.98,0.784  
0.36,0.977,0.778  
0.365,0.976,0.772  
0.37,0.975,0.769  
0.376,0.972,0.767  
0.38,0.971,0.763  
0.385,0.969,0.758  
0.39,0.969,0.754  
0.395,0.969,0.751  
0.4,0.97,0.746  
0.405,0.97,0.74  
0.411,0.971,0.736  
0.415,0.968,0.732  
0.42,0.968,0.727  
0.425,0.969,0.72  
0.43,0.969,0.709  
0.436,0.966,0.702  
0.44,0.966,0.698  
0.445,0.963,0.69  
0.45,0.962,0.683  
0.455,0.962,0.677  
0.46,0.963,0.672  
0.465,0.961,0.669  
0.471,0.96,0.664  
0.475,0.957,0.654  
0.48,0.955,0.648  
0.485,0.953,0.641  
0.49,0.954,0.636  
0.496,0.951,0.63  
0.5,0.951,0.622  
0.505,0.952,0.612  
0.51,0.948,0.604  
0.515,0.947,0.601  
0.52,0.947,0.595  
0.525,0.945,0.59  
0.53,0.945,0.583  
0.535,0.941,0.57  
0.54,0.941,0.567  
0.545,0.94,0.562  
0.55,0.937,0.555  
0.556,0.937,0.546  
0.56,0.931,0.536  
0.565,0.931,0.53  
0.57,0.929,0.526  
0.575,0.928,0.521  
0.581,0.926,0.516  
0.585,0.926,0.512  
0.59,0.925,0.508  
0.595,0.924,0.503  
0.6,0.92,0.499  
0.605,0.918,0.495  
0.61,0.917,0.49  
0.616,0.916,0.486  
0.62,0.916,0.485  
0.625,0.912,0.478  
0.63,0.91,0.475  
0.635,0.91,0.472  
0.641,0.907,0.467  
0.645,0.907,0.466  
0.65,0.905,0.463  
0.655,0.903,0.459  
0.66,0.902,0.456  
0.665,0.9,0.452  
0.67,0.9,0.449  
0.676,0.895,0.445  
0.68,0.895,0.443  
0.685,0.894,0.442  
0.69,0.895,0.439  
0.695,0.894,0.435  
0.701,0.894,0.434  
0.705,0.894,0.432  
0.71,0.891,0.429  
0.715,0.891,0.426  
0.72,0.887,0.423  
0.725,0.888,0.42  
0.73,0.889,0.419  
0.736,0.888,0.414  
0.74,0.885,0.411  
0.745,0.884,0.408  
0.75,0.882,0.404  
0.755,0.882,0.4  
0.761,0.88,0.398  
0.765,0.877,0.393  
0.77,0.875,0.389  
0.775,0.873,0.385  
0.78,0.87,0.379  
0.786,0.87,0.377  
0.79,0.866,0.371  
0.795,0.864,0.367  
0.8,0.862,0.362  
0.805,0.857,0.35  
0.81,0.846,0.333  
0.815,0.844,0.326  
0.821,0.833,0.308  
0.825,0.822,0.282  
0.83,0.742,0.139  


==> 240128-SG-NoDyn-redet_1256_20.csv <==
recall,precision,score  
0.001,1.0,0.984  
0.005,1.0,0.982  
0.01,1.0,0.98  
0.015,1.0,0.978  
0.02,1.0,0.977  
0.026,0.977,0.976  
0.03,0.962,0.976  
0.035,0.967,0.975  
0.04,0.971,0.974  
0.045,0.974,0.973  
0.051,0.977,0.973  
0.055,0.979,0.972  
0.06,0.981,0.971  
0.065,0.982,0.971  
0.07,0.967,0.97  
0.075,0.969,0.969  
0.08,0.971,0.968  
0.086,0.973,0.967  
0.09,0.974,0.967  
0.095,0.97,0.967  
0.1,0.966,0.966  
0.105,0.967,0.966  
0.111,0.959,0.965  
0.115,0.956,0.965  
0.12,0.957,0.964  
0.125,0.959,0.964  
0.13,0.961,0.963  
0.135,0.962,0.963  
0.14,0.963,0.962  
0.146,0.965,0.962  
0.15,0.966,0.962  
0.155,0.963,0.961  
0.16,0.964,0.961  
0.165,0.965,0.96  
0.171,0.966,0.96  
0.175,0.967,0.96  
0.18,0.965,0.959  
0.185,0.966,0.958  
0.19,0.964,0.958  
0.195,0.962,0.957  
0.2,0.963,0.957  
0.206,0.964,0.956  
0.21,0.962,0.956  
0.215,0.96,0.956  
0.22,0.961,0.955  
0.225,0.957,0.954  
0.231,0.958,0.954  
0.235,0.959,0.953  
0.24,0.953,0.953  
0.245,0.954,0.952  
0.25,0.955,0.951  
0.255,0.953,0.951  
0.26,0.952,0.95  
0.265,0.953,0.949  
0.27,0.952,0.949  
0.275,0.953,0.948  
0.28,0.954,0.947  
0.285,0.954,0.947  
0.291,0.95,0.946  
0.295,0.947,0.945  
0.3,0.944,0.944  
0.305,0.941,0.943  
0.31,0.941,0.943  
0.316,0.938,0.942  
0.32,0.937,0.941  
0.325,0.937,0.941  
0.33,0.934,0.94  
0.335,0.934,0.939  
0.34,0.932,0.937  
0.345,0.928,0.937  
0.351,0.928,0.936  
0.355,0.923,0.934  
0.36,0.922,0.933  
0.365,0.922,0.932  
0.37,0.922,0.931  
0.376,0.921,0.93  
0.38,0.92,0.929  
0.385,0.918,0.928  
0.39,0.915,0.927  
0.395,0.912,0.925  
0.4,0.912,0.925  
0.405,0.913,0.924  
0.411,0.909,0.922  
0.415,0.904,0.921  
0.42,0.904,0.92  
0.425,0.902,0.919  
0.43,0.896,0.917  
0.436,0.895,0.916  
0.44,0.894,0.914  
0.445,0.892,0.913  
0.45,0.889,0.911  
0.455,0.888,0.91  
0.46,0.881,0.907  
0.465,0.881,0.906  
0.471,0.876,0.903  
0.475,0.87,0.9  
0.48,0.868,0.897  
0.485,0.867,0.893  
0.49,0.865,0.891  
0.496,0.861,0.889  
0.5,0.856,0.885  
0.505,0.853,0.882  
0.51,0.851,0.879  
0.515,0.85,0.877  
0.52,0.846,0.871  
0.525,0.845,0.87  
0.53,0.844,0.866  
0.535,0.837,0.86  
0.54,0.836,0.856  
0.545,0.832,0.85  
0.55,0.831,0.846  
0.556,0.828,0.842  
0.56,0.826,0.839  
0.565,0.825,0.834  
0.57,0.821,0.83  
0.575,0.819,0.823  
0.581,0.815,0.815  
0.585,0.815,0.812  
0.59,0.814,0.81  
0.595,0.812,0.802  
0.6,0.809,0.795  
0.605,0.807,0.788  
0.61,0.792,0.773  
0.616,0.793,0.77  
0.62,0.791,0.763  
0.625,0.782,0.747  
0.63,0.781,0.741  
0.635,0.78,0.733  
0.641,0.776,0.723  
0.645,0.773,0.711  
0.65,0.768,0.699  
0.655,0.764,0.687  
0.66,0.762,0.674  
0.665,0.758,0.655  
0.67,0.758,0.645  
0.676,0.756,0.631  
0.68,0.752,0.606  
0.685,0.751,0.594  
0.69,0.743,0.562  
0.695,0.741,0.537  
0.701,0.722,0.444  
0.705,0.704,0.374  
0.71,0.654,0.191  

